Motivations, Benefits, and Issues for Adopting Micro-Frontends: A Multivocal Literature Review

[Context] Micro-Frontends are increasing in popularity, being adopted by several large companies, such as DAZN, Ikea, Starbucks and may others. Micro-Frontends enable splitting of monolithic frontends into independent and smaller micro applications. However, many companies are still hesitant to adopt Micro-Frontends, due to the lack of knowledge concerning their benefits. Additionally, provided online documentation is often times perplexed and contradictory. [Objective] The goal of this work is to map the existing knowledge on Micro-Frontends, by understanding the motivations of companies when adopting such applications as well as possible benefits and issues. [Method] We conducted a Multivocal Literature Review, analyzing 43 sources , and classifying motivations, benefits and issues. [Results] The results show that existing architectural options to build web applications are cumbersome if the application and development team grows, and if multiple teams need to develop the same frontend application. The application of the Micro-Frontend, confirmed the expected benefits, and Micro-Frontends resulted to provide the same benefits as microservices on the back end side, combining the development team into a fully cross-functional development team that can scale processes when needed. However, Micro-Frontends also showed some issues, such as the increased payload size of the application, increased code duplication and coupling between teams, and monitoring complexity. [Conclusions] Micro-Frontends allow companies to scale development according to business needs in the same way microservices do with the back end side. In addition, ...

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



